Hierarchies define the scalability of robot swarms

The emerging behaviors of swarms have fascinated scientists and gathered significant interest in the field of robotics. Traditionally, swarms are viewed as egalitarian, with robots sharing identical roles and capabilities. However, recent findings highlight the importance of hierarchy for deploying robot swarms more effectively in diverse scenarios. Despite nature's preference for hierarchies, the robotics field has clung to the egalitarian model, partly due to a lack of empirical evidence for the conditions favoring hierarchies. Our research demonstrates that while egalitarian swarms excel in environments proportionate to their collective sensing abilities, they struggle in larger or more complex settings. Hierarchical swarms, conversely, extend their sensing reach efficiently, proving successful in larger, more unstructured environments with fewer resources. We validated these concepts through simulations and physical robot experiments, using a complex radiation cleanup task. This study paves the way for developing adaptable, hierarchical swarm systems applicable in areas like planetary exploration and autonomous vehicles. Moreover, these insights could deepen our understanding of hierarchical structures in biological organisms.

==> Supplementary_material/Robots_cost.txt <==
Guides cost: 

Khepera IV base : 3000
Nvidia TX2 : 400
carrier board: 800
Lidar: 120
Intel realsense D435 : 460
                T265 : 350
Power distribution : 15
Battery : 50 
3D print parts and screws : 30

Total: 5225

Worker: 

Khepera IV Base: 3000
Power distribution : 15
Battery : 50 
RPI : 80
3D print parts and screws : 20
Intel realsesnse T265 : 350

Total: 3515

Cost ratio guide to Worker: 1.486


Power 

Guide:
Tx2: 10W
Carrier: 7W
Lidar: 2.5W
D435: 2.6w
T265: 1.5w
Total: 23.6w
Autonomy time: 1.128813559

Worker:
RPI4: 7W
t2645: 1.5w
total: 8.5
Autonomy time: 3.134117647
Power ratio: 2.776470


==> figures/Tikz/images/OverallStateMachine-GoodText.pdf_tex <==
%% Creator: Inkscape 1.0.1 (c497b03c, 2020-09-10), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'OverallStateMachine-GoodText.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1809bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.54063018)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{OverallStateMachine-GoodText.pdf}}%
    \put(0.86567164,0.52881426){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{Sheep}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{OverallStateMachine-GoodText.pdf}}%
    \put(0.80970149,0.48383085){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Idle\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{OverallStateMachine-GoodText.pdf}}%
    \put(0.8092869,0.32048093){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Loose\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{OverallStateMachine-GoodText.pdf}}%
    \put(0.80970149,0.14842454){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Rigid\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{OverallStateMachine-GoodText.pdf}}%
    \put(0.8092869,0.22305141){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Shape\end{tabular}}}}%
    \put(0.9326326,0.32576236){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Save neighbors d\&angle with them at switch\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{OverallStateMachine-GoodText.pdf}}%
    \put(0.4411863,0.41849043){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}VS_tasks(D_i) == t_i\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{OverallStateMachine-GoodText.pdf}}%
    \put(0.56716418,0.47968491){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}VStasks(Di) == null\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{OverallStateMachine-GoodText.pdf}}%
    \put(0.49461028,0.47512438){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Bidding and task allocation\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{OverallStateMachine-GoodText.pdf}}%
    \put(0.49554312,0.5331675){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{Dogs}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{OverallStateMachine-GoodText.pdf}}%
    \put(0.43542703,0.49917081){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Task Allocation and Structure Initialization\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{OverallStateMachine-GoodText.pdf}}%
    \put(0.48818408,0.38723051){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Move to shaping position\end{tabular}}}}%
    \put(0.48989635,0.28358209){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Shape\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{OverallStateMachine-GoodText.pdf}}%
    \put(0.4833126,0.17164179){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Move towards goal\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{OverallStateMachine-GoodText.pdf}}%
    \put(0.48331675,0.04270315){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Goal reached\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{OverallStateMachine-GoodText.pdf}}%
    \put(0.34162521,0.42578773){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}∀j∈D, VS_tasks(D_j) == t_j\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{OverallStateMachine-GoodText.pdf}}%
    \put(0.33706468,0.46766169){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Idle\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{OverallStateMachine-GoodText.pdf}}%
    \put(0.41169154,0.47512438){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Initialize sheep structure\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{OverallStateMachine-GoodText.pdf}}%
    \put(0.4079602,0.36691542){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}movable(Di)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{OverallStateMachine-GoodText.pdf}}%
    \put(0.3619403,0.36401327){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Idle\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{OverallStateMachine-GoodText.pdf}}%
    \put(0.63971808,0.47595357){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Standby\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{OverallStateMachine-GoodText.pdf}}%
    \put(0.45315091,0.36401327){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Spread out\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=21]{OverallStateMachine-GoodText.pdf}}%
    \put(0.61484245,0.32669983){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Edge follow\\(to find relative position for shaping)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=22]{OverallStateMachine-GoodText.pdf}}%
    \put(0.47678275,0.31053068){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}∢(Di, ti.edge_pos[k]) < 𝛆\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=23]{OverallStateMachine-GoodText.pdf}}%
    \put(0.55679934,0.3681592){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Get to sheep\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=24]{OverallStateMachine-GoodText.pdf}}%
    \put(0.50538972,0.3615257){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}d(Di, Dclosest) > s\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=25]{OverallStateMachine-GoodText.pdf}}%
    \put(0.61359867,0.36940299){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}d(Di, Sclosest) < 𝛅\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=26]{OverallStateMachine-GoodText.pdf}}%
    \put(0.39096186,0.24792703){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Idle\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=27]{OverallStateMachine-GoodText.pdf}}%
    \put(0.54850746,0.24792703){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Shape\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=28]{OverallStateMachine-GoodText.pdf}}%
    \put(0.473466,0.26782753){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}∀j∈D, ∢(Dj, tj.edge_pos[k]) < 𝛆\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=29]{OverallStateMachine-GoodText.pdf}}%
    \put(0.4738806,0.22678275){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}∢(Di, ti.shape_pos[k]) < 𝛆\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=30]{OverallStateMachine-GoodText.pdf}}%
    \put(0.35795531,0.2031383){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}∀j∈D, d(Dj, tj.shape_pos[k]) < 𝛄\\and complete(ti)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=31]{OverallStateMachine-GoodText.pdf}}%
    \put(0.39096186,0.14013267){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Move to goal\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=32]{OverallStateMachine-GoodText.pdf}}%
    \put(0.44983416,0.1115257){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}isStable(Si) == true\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=33]{OverallStateMachine-GoodText.pdf}}%
    \put(0.53192371,0.08996683){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}∃j∈S, d(S, g) < 𝛅\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=34]{OverallStateMachine-GoodText.pdf}}%
    \put(0.51036484,0.14013267){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Idle\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=35]{OverallStateMachine-GoodText.pdf}}%
    \put(0.45107794,0.15961857){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}isStable(Si) == false\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=36]{OverallStateMachine-GoodText.pdf}}%
    \put(0.35139374,0.27005106){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}∀j∈D, d(Dj, tj.shape_pos[k]) < 𝛄 and not complete(ti)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=37]{OverallStateMachine-GoodText.pdf}}%
  \end{picture}%
\endgroup%

